An Application of a Runtime Epistemic Probabilistic Event Calculus to Decision-making in e-Health Systems

We present and discuss a runtime architecture that integrates sensorial data and classifiers with a logic-based decision-making system in the context of an e-Health system for the rehabilitation of children with neuromotor disorders. In this application, children perform a rehabilitation task in the form of games. The main aim of the system is to derive a set of parameters the child's current level of cognitive and behavioral performance (e.g., engagement, attention, task accuracy) from the available sensors and classifiers (e.g., eye trackers, motion sensors, emotion recognition techniques) and take decisions accordingly. These decisions are typically aimed at improving the child's performance by triggering appropriate re-engagement stimuli when their attention is low, by changing the game or making it more difficult when the child is losing interest in the task as it is too easy. Alongside state-of-the-art techniques for emotion recognition and head pose estimation, we use a runtime variant of a probabilistic and epistemic logic programming dialect of the Event Calculus, known as the Epistemic Probabilistic Event Calculus. In particular, the probabilistic component of this symbolic framework allows for a natural interface with the machine learning techniques. We overview the architecture and its components, and show some of its characteristics through a discussion of a running example and experiments. Under consideration for publication in Theory and Practice of Logic Programming (TPLP).

==> Data/Decay/ANG/100.csv <==
inst,probn
0,0
1,0.04
2,0.21
3,0.23
4,0.39
5,0.49
6,0.55
7,0.46
8,0.55
9,0.66
10,0.65
11,0.55
12,0.74
13,0.66
14,0.78
15,0.79


==> Data/Decay/ANG/1000.csv <==
inst,probn
0,0
1,0.11
2,0.203
3,0.234
4,0.321
5,0.424
6,0.477
7,0.521
8,0.579
9,0.619
10,0.656
11,0.692
12,0.72
13,0.758
14,0.761
15,0.796


==> Data/Decay/ANG/10000.csv <==
inst,probn
0,0
1,0.0997
2,0.1857
3,0.2721
4,0.3406
5,0.4098
6,0.4679
7,0.5227
8,0.5637
9,0.6161
10,0.6474
11,0.6925
12,0.717
13,0.7361
14,0.7717
15,0.7947


==> Data/Decay/ASP/prob.csv <==
instant,prob
0,1
1,0.9
2,0.81
3,0.729
4,0.6561
5,0.59049
6,0.531441
7,0.478297
8,0.430467
9,0.38742
10,0.348678
11,0.313811
12,0.28243
13,0.254187
14,0.228768
15,0.205891


==> Data/Decay/theoretical.csv <==
instant,prob,probn
0,1,0
1,0.9,0.1
2,0.81,0.19
3,0.729,0.271
4,0.6561,0.3439
5,0.59049,0.40951
6,0.531441,0.468559
7,0.478297,0.521703
8,0.430467,0.569533
9,0.38742,0.61258
10,0.348678,0.651322
11,0.313811,0.686189
12,0.28243,0.71757
13,0.254187,0.745813
14,0.228768,0.771232
15,0.205891,0.794109


==> Data/Example1/ANG/taskCorrect.csv <==
Inst,Prob,Nsamples,Etime,Ltime,Error99,Error95,Error90
0,1,1000,507.592691,111.694357,0,0,0
1,0.51,1000,517.227206,110.052222,0.040785222323778,0.030984122385506,0.025925490159301
2,0.263,1000,514.175138,111.999659,0.035919586139041,0.027287747609504,0.022832605142646
3,0.201,1000,509.62277,111.35836,0.032695736474348,0.024838621507644,0.020783336363539
4,0.099,1000,517.431964,111.678349,0.024366867332507,0.018511263554928,0.015489016443919
5,0.437,1000,520.141092,110.786563,0.04046826841366,0.030743335694098,0.025724015580776
6,0.695,1000,552.751659,114.03573,0.037563152024291,0.028536348049461,0.023877352449549
7,0.807,1000,527.253674,115.057486,0.032198462019171,0.024460847115339,0.020467239423039
8,0.864,1000,511.095836,111.248476,0.027967009593448,0.021246255350061,0.017777478966378
9,0.693,1000,516.378549,112.626053,0.037631844977359,0.028588533393653,0.023921017737546
10,0.664,1000,540.495215,115.059714,0.038536599040393,0.029275865937663,0.024496132723351
11,0.79,1000,546.275654,112.357345,0.033230960864832,0.025245226083361,0.021123556518731
12,0.623,1000,639.64358,120.453928,0.039539794187628,0.030037983181299,0.025133822661903


==> Data/Example1/ASP/engagement.csv <==
Inst,Prob,Traces,TTime,STime,CPUTime
0,1,2257540,178.749,178.74,125.607
1,0.7,1550224,126.343,126.33,88.903
2,0.49,1078680,89.851,89.84,63.114
3,0.334624,877714,69.495,69.49,48.263
4,0.234237,593920,48.201,48.19,33.947
5,0.540542,1464320,116.825,116.82,81.803
6,0.724325,1899520,152.859,152.85,106.763
7,0.834595,2117120,173.439,173.43,122.099
8,0.894373,1859364,149.028,149.02,101.149
9,0.875141,1699864,143.964,143.95,101.977
10,0.868698,1566120,122.859,122.83,85.137
11,0.921219,1980972,152.313,152.30,103.837
12,0.893582,1320648,104.121,104.11,72.440


==> Data/Example1/ASP/taskCorrect.csv <==
Inst,Prob,Traces,TTime,STime,CPUTime
0,1,2257540,188.490,188.48,136.392
1,0.5,775112,65.776,65.77,47.294
2,0.25,269670,24.755,24.75,18.203
3,0.1883,422816,39.523,39.51,29.003
4,0.09415,142906,11.540,11.53,7.981
5,0.45649,1238586,99.799,99.79,68.365
6,0.673894,1786426,143.779,143.77,101.235
7,0.804336,2060346,163.036,163.03,117.825
8,0.865851,1381876,110.960,110.95,77.776
9,0.71754,1104140,87.780,87.77,62.020
10,0.640668,967928,77.234,77.22,53.249
11,0.784401,1681868,133.183,133.17,92.746
12,0.627492,560628,46.447,46.44,33.375


==> Data/Example1/threshold15.csv <==
Inst,Prob
0,0.15
1,0.15
2,0.15
3,0.15
4,0.15
5,0.15
6,0.15
7,0.15
8,0.15
9,0.15
10,0.15
11,0.15
12,0.15


==> Data/Example1/threshold20.csv <==
Inst,Prob
0,0.30
1,0.30
2,0.30
3,0.30
4,0.30
5,0.30
6,0.30
7,0.30
8,0.30
9,0.30
10,0.30
11,0.30
12,0.30


==> Data/Scalability/actions.csv <==
actions,average,std
15,19.6760128,0.051717305
14,9.275091267,0.022088447
13,4.359985267,0.034396263
12,2.030744,0.007498789
11,0.942831733,0.004519762
10,0.442840667,0.005375815
9,0.212060533,0.002155133
8,0.105332,0.001863178
7,0.0573234,0.003107223
6,0.035118333,0.003564898
5,0.0250094,0.004446802
4,0.0186322,0.00081227
3,0.016549133,0.000580298
2,0.015370933,0.000629426
1,0.014642,0.000629317
0,0.0138172,0.000589587


==> Data/Scalability/actionsxfluents.csv <==
fluents,actions,time
1,1,0.013358
1,2,0.013809
1,3,0.016058
1,4,0.017047
1,5,0.022287
1,6,0.033438
1,7,0.055501
1,8,0.103678
1,9,0.213493
1,10,0.442583
1,11,0.956112
1,12,2.024848
1,13,4.338216
1,14,9.172906
1,15,19.442211
2,1,0.016703
2,2,0.017447
2,3,0.019477
2,4,0.021553
2,5,0.026219
2,6,0.037517
2,7,0.060156
2,8,0.112809
2,9,0.22363
2,10,0.470181
2,11,1.006311
2,12,2.110928
2,13,4.567108
2,14,9.613004
2,15,20.408862
3,1,0.023019
3,2,0.022681
3,3,0.024898
3,4,0.027016
3,5,0.034089
3,6,0.045915
3,7,0.069507
3,8,0.127378
3,9,0.246512
3,10,0.502634
3,11,1.059328
3,12,2.221704
3,13,4.688609
3,14,10.097186
3,15,21.268731
4,1,0.033807
4,2,0.035734
4,3,0.037768
4,4,0.040052
4,5,0.045723
4,6,0.058968
4,7,0.086691
4,8,0.145221
4,9,0.270966
4,10,0.546728
4,11,1.117132
4,12,2.331347
4,13,4.950187
4,14,10.471747
4,15,22.242243
5,1,0.056088
5,2,0.058738
5,3,0.060764
5,4,0.065659
5,5,0.074475
5,6,0.088939
5,7,0.115147
5,8,0.178187
5,9,0.312516
5,10,0.604831
5,11,1.217962
5,12,2.468704
5,13,5.179777
5,14,10.875863
5,15,22.997999
6,1,0.102853
6,2,0.105903
6,3,0.112166
6,4,0.11413
6,5,0.124623
6,6,0.139735
6,7,0.170791
6,8,0.245582
6,9,0.380768
6,10,0.680597
6,11,1.327359
6,12,2.642211
6,13,5.442224
6,14,11.345567
6,15,23.833381
7,1,0.197227
7,2,0.204379
7,3,0.207558
7,4,0.21639
7,5,0.229165
7,6,0.246853
7,7,0.282492
7,8,0.3568
7,9,0.510114
7,10,0.839693
7,11,1.476763
7,12,2.863894
7,13,5.760556
7,14,11.936601
7,15,24.906954
8,1,0.392856
8,2,0.396774
8,3,0.410381
8,4,0.424455
8,5,0.443281
8,6,0.464138
8,7,0.509738
8,8,0.597039
8,9,0.806702
8,10,1.204861
8,11,1.775278
8,12,3.222194
8,13,6.270864
8,14,12.758162
8,15,25.951365
9,1,0.778181
9,2,0.802197
9,3,0.826674
9,4,0.852738
9,5,0.879305
9,6,0.92147
9,7,0.973441
9,8,1.068363
9,9,1.246496
9,10,1.601003
9,11,2.315705
9,12,3.831051
9,13,7.079557
9,14,13.627369
9,15,27.173194
10,1,1.58787
10,2,1.629164
10,3,1.683313
10,4,1.733569
10,5,1.774729
10,6,1.832079
10,7,1.907477
10,8,2.024347
10,9,2.221055
10,10,2.63371
10,11,3.411809
10,12,4.954243
10,13,8.210491
10,14,14.980544
10,15,29.513891
11,1,3.256216
11,2,3.348871
11,3,3.445041
11,4,3.552995
11,5,3.627474
11,6,3.756441
11,7,3.814221
11,8,3.971018
11,9,4.248556
11,10,4.678482
11,11,5.497449
11,12,7.203437
11,13,10.601228
11,14,17.6925
11,15,32.124474
12,1,6.676726
12,2,6.828563
12,3,7.041703
12,4,7.240058
12,5,7.420834
12,6,7.568348
12,7,7.740135
12,8,7.965242
12,9,8.308072
12,10,8.884163
12,11,9.805086
12,12,11.559344
12,13,15.097795
12,14,22.496398
12,15,38.244857
13,1,13.722391
13,2,14.097231
13,3,14.487342
13,4,14.786459
13,5,15.051516
13,6,15.469115
13,7,15.872105
13,8,16.138256
13,9,16.599932
13,10,17.332076
13,11,18.480783
13,12,20.376928
13,13,24.351066
13,14,32.128707
13,15,47.371184
14,1,28.223777
14,2,28.932632
14,3,29.626349
14,4,30.256562
14,5,30.908592
14,6,31.45408
14,7,32.176068
14,8,32.932637
14,9,33.728576
14,10,34.645006
14,11,36.087026
14,12,38.480248
14,13,42.735833
14,14,50.968169
14,15,67.288042
15,1,57.745314
15,2,59.068572
15,3,60.57297
15,4,62.083773
15,5,63.143238
15,6,64.429721
15,7,65.765737
15,8,67.031071
15,9,68.518608
15,10,70.13232
15,11,72.481977
15,12,75.671904
15,13,81.030538
15,14,93.466991
15,15,107.16267


==> Data/Scalability/density.csv <==
inst,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
0,0.245167033,0.243595533,0.252112267,0.254779067,0.2646807,0.262537934,0.293222233,0.306037667,0.328459134,0.347087733
1,0.252387334,0.253201167,0.270824267,0.319505334,0.390930534,0.4539422,1.064640167,1.222491034,3.1637344,4.7747149
2,0.254008334,0.264760067,0.3058076,0.3584213,0.491573,0.788663333,1.766280667,2.335240833,3.2621428,4.761257267
3,0.254340967,0.273850167,0.305096667,0.445868933,0.620652967,1.075827933,1.888210333,2.591802434,3.7182989,4.7734648
4,0.2564336,0.286370933,0.3302917,0.4626349,0.6511487,1.307257933,1.6703299,2.6896215,3.777083467,4.767849367
5,0.258427367,0.272748334,0.339758633,0.542396367,0.7747831,1.165528033,1.759316,2.6225918,3.9978778,4.762638167
6,0.260097867,0.291568833,0.362640167,0.479846967,0.871409467,1.220908333,2.146045567,3.2739648,4.0017637,4.777490933
7,0.2586548,0.285891033,0.3597793,0.467105867,0.840790233,1.378878733,1.863871067,2.823474533,3.767347067,4.7707628
8,0.269793333,0.290354033,0.379257467,0.593459533,0.698124933,1.517776367,1.967551,2.981310734,4.0190591,4.7888797
9,0.2601574,0.286463867,0.363917567,0.5892273,0.8717144,1.588771233,2.064494,2.971893433,3.838576767,4.8020199
10,0.268533834,0.313292933,0.4205969,0.6069328,1.019162933,1.5064112,2.0440417,2.373241967,3.761811267,4.7964914
11,0.273042133,0.319492433,0.425689033,0.762870433,1.2265853,1.2359543,1.9174199,3.396361933,3.852357667,4.776022533
12,0.2658512,0.3376517,0.414747067,0.717951467,1.127649434,1.342549133,2.245995834,2.850468933,3.943685234,4.7626763
13,0.264978333,0.333656533,0.458065333,0.6226465,1.028724633,1.677252167,2.462568834,3.045145233,3.37128,4.7637501
14,0.2660298,0.313003467,0.479749234,0.683057267,1.297138,1.384442234,2.037113567,2.420349667,3.741559867,4.7590598
15,0.265626334,0.3348205,0.478478734,0.9231569,1.247725167,1.640236567,2.180585767,2.877042467,3.618888133,4.768160167
16,0.272355133,0.3240176,0.495219267,0.806771767,1.371790933,1.429174933,2.0259896,3.250380667,3.983282,4.764054267
17,0.2667038,0.329845767,0.557420134,0.722520033,1.054131033,1.1507608,2.3885847,2.7000872,3.573551267,4.7641879
18,0.268433734,0.348477367,0.5155991,0.980902733,1.209332833,1.6008741,2.2942671,3.1978733,3.8498359,4.769882534
19,0.273347967,0.3302131,0.506546133,0.850495367,1.136456233,1.800849867,2.3196295,2.820604767,3.979907334,4.7672931
20,0.272527933,0.3323422,0.507882867,0.989299133,1.0951914,1.5228947,2.484133767,2.9322484,3.600421267,4.768456833
21,0.268661133,0.3441709,0.476712833,0.924852067,1.088167033,1.822676867,2.461068533,3.114013,3.8931772,4.764442067
22,0.2733058,0.3530518,0.585582867,0.747020667,1.067397933,1.726953167,2.396942833,2.464903567,3.7553262,4.764178167
23,0.2664718,0.347118267,0.5431268,0.765968934,0.933767267,1.768769333,2.247822067,2.9459588,3.729187633,4.764006
24,0.284279067,0.326884367,0.5732841,0.861420434,1.234895967,1.6473594,2.278345333,3.087932134,3.6080789,4.763069867
25,0.275680834,0.332683733,0.583547767,1.147505833,1.1978302,1.645643167,2.249669967,2.976765,3.647613767,4.766742
26,0.285953933,0.343432034,0.561448267,0.930382634,1.113461533,2.049444367,1.7869286,3.198211867,3.972047967,4.7606873
27,0.285261567,0.368931633,0.531164367,0.908343067,1.163428367,1.9859278,1.9700433,3.006434267,3.7433445,4.763234833
28,0.277934667,0.379186534,0.564181434,0.743364734,0.903972667,1.7936304,2.4624474,2.803653733,4.095116034,4.76356
29,0.2830954,0.343696233,0.561878734,0.9472017,1.4046098,1.7226444,2.329186267,2.645957067,4.090577167,4.7739906
30,0.2803408,0.363032833,0.4246337,1.1079842,1.638059667,2.1931568,1.746486634,2.817645167,3.9222502,4.768035333
31,0.2766062,0.3706927,0.4904547,0.7887917,1.5831775,2.0171058,2.167725933,3.021177067,3.7761032,4.769532233
32,0.2854603,0.380712234,0.514963533,0.860682733,1.3840327,1.8438524,2.347948,2.8178698,3.747792467,4.7778702
33,0.2830357,0.370492533,0.514799833,0.771422067,1.2031011,1.587375267,2.0673844,2.4881645,3.5702717,4.7828398
34,0.284959367,0.352641733,0.588008133,0.911073,1.191219667,1.587836133,2.2653002,2.795829367,3.445328533,4.7861877
35,0.282914967,0.3938412,0.535743733,0.904557267,1.166670967,1.6184599,2.423737867,3.188557767,3.366340933,4.7813218
36,0.278362815,0.391038233,0.5996397,0.990010734,1.3693101,1.715654967,2.218256133,3.4910578,3.919752934,4.786574267
37,0.278458745,0.4051984,0.627679633,0.840877834,1.330941067,1.692372167,2.0785274,3.154178,3.567883767,4.792973167
38,0.273510269,0.343495167,0.569090334,0.879291667,0.998889434,1.7399626,2.345516033,3.1581372,3.779369967,4.785441834
39,0.285012933,0.377620767,0.5516272,1.058072234,0.972494667,1.583580734,2.5197418,2.9702359,3.8195697,4.786845134
40,0.278550926,0.3733745,0.594130534,0.758133667,1.040567767,1.4720626,2.074056467,3.267708533,3.819813467,4.799105233
41,0.276554433,0.3941172,0.5812775,0.8013698,1.311435767,1.773069633,1.862836867,2.962276634,3.744557633,4.7834903
42,0.301184333,0.401354933,0.557645933,0.799957067,1.1497774,1.834964433,2.0438204,2.697379867,3.748844733,4.7931643
43,0.291004598,0.399384467,0.7223866,1.078095533,1.051143333,1.723398933,2.1943892,2.970075167,3.821408667,4.7805177
44,0.281934169,0.435952933,0.499407667,0.805058533,1.2073321,1.838070533,2.234738933,3.1162644,4.171175933,4.783089434
45,0.292310267,0.426616033,0.5329327,0.798252133,1.4178894,1.562721167,2.265869567,2.890261867,3.5829059,4.7909954
46,0.2897609,0.422977867,0.5332831,0.872924534,1.496691767,1.697734,2.1351469,2.8056286,3.550816333,4.804584567
47,0.296295096,0.404804346,0.621729234,0.899439733,1.2579695,1.946415233,2.122517033,2.758656,3.6115903,4.790593133
48,0.282976712,0.395640013,0.6081408,1.1651905,1.137843167,1.6409112,1.934469134,3.1136613,3.597358534,4.787
49,0.333502544,0.4871813,0.735050722,0.9780642,1.244419626,1.830451967,2.3136157,2.7560049,3.5555425,4.7817077

==> Data/Scalability/fluents.csv <==
fluents,average,std
15,57.972997,0.080127079
14,28.75877133,0.672173487
13,13.83057107,0.087300148
12,6.756781467,0.018296724
11,3.396561267,0.098149805
10,1.597603533,0.01541127
9,0.7913916,0.007464408
8,0.387535733,0.003612943
7,0.196875667,0.002500875
6,0.102518867,0.001838035
5,0.057664467,0.004538672
4,0.033782333,0.001472371
3,0.0227318,0.001391568
2,0.016203133,0.000616383
1,0.015675933,0.007158565


==> Data/Scalability/iconds.csv <==
iconds,time
1,1.534284
12,2.438551
23,3.343974
34,4.265804
45,5.17845
56,6.113907
67,7.073392
78,8.000279
89,8.984198
100,9.916463
111,10.898827
122,11.961443
133,12.921348
144,13.95486
155,14.914381
166,15.93692
177,17.012497
188,18.039421
199,19.115487
210,20.120897
221,21.239075
232,22.323786
243,23.291141
254,24.361952
265,25.425477
276,26.586688
287,27.708772
298,28.755364
309,29.97913
320,31.109745
331,32.233691
342,33.465449
353,35.009977
364,35.82211
375,37.036669
386,38.235372
397,39.566104
408,40.762822
419,42.012924
430,43.382215
441,44.736644
452,45.933826
463,47.31011
474,48.436462
485,49.780185
496,51.268114
507,52.587214
518,54.071805
529,55.23383
540,56.730649
551,58.364381
562,59.647505
573,60.91567
584,62.490923
595,63.769664
606,65.239587
617,66.507112
628,68.188172
639,69.501203
650,70.96653
661,72.447829
672,74.158775
683,75.561333
694,76.921396
705,78.67627
716,80.427548
727,82.049221
738,83.218078
749,84.804381
760,86.423132
771,87.895138
782,89.609748
793,91.367306
804,92.969801
815,94.625421
826,95.97836
837,97.973781
848,99.568923
859,101.075794
870,102.927839
881,104.396493
892,106.612943
903,108.819769
914,110.072657
925,111.577342
936,113.430432
947,114.9547
958,117.04989
969,119.036096
980,120.455545
991,122.436976
1002,124.54316
1013,126.058322
1024,127.882113

